Investigating the shortcomings of the Flow Convergence Method for quantification of Mitral Regurgitation in a pulsatile in-vitro environment and with Computational Fluid Dynamics

The flow convergence method includes calculation of the proximal isovelocity surface area (PISA) and is widely used to classify mitral regurgitation (MR) with echocardiography. It constitutes a primary decision factor for determination of treatment and should therefore be a robust quantification method. However, it is known for its tendency to underestimate MR and its dependence on user expertise. The present work systematically compares different pulsatile flow profiles arising from different regurgitation orifices using transesophageal echocardiographic (TEE) probe and particle image velocimetry (PIV) as a reference in an in-vitro environment. It is found that the inter-observer variability using echocardiography is small compared to the systematic underestimation of the regurgitation volume for large orifice areas (up to 52%) where a violation of the flow convergence method assumptions occurs. From a flow perspective, a starting vortex was found as a dominant flow pattern in the regurgant jet for all orifice shapes and sizes. A series of simplified computational fluid dynamics (CFD) simulations indicate that selecting a suboptimal aliasing velocity during echocardiography measurements might be a primary source of potential underestimation in MR characterization via the PISA-based method, reaching up to 40%. In this study, it has been noted in clinical observations that physicians often select an aliasing velocity higher than necessary for optimal estimation in diagnostic procedures.

==> US.tikz <==
\begin{tikzpicture}
        \node[anchor=south west,inner sep=0] at (0,0)
	{ \includegraphics[height=0.3\linewidth]{figures/PIV-B-mode-Eden9.png}};
   \node[anchor=south west,inner sep=0] at (8.5,0)
	{ \includegraphics[height=0.3\linewidth]{figures/PIV-CW-mode-Eden9.png}};
    \node[] at (-0.25, 4.5) {(a)};
   \node[] at (8.2, 4.5) {(b)};

\end{tikzpicture}

==> data/marks.csv <==
t,u
75,0.06917
175,0.62816
205,1.7729
245,4.0959
275,3.5717
375,1.2191
525,0.2388
725,0.086004


==> data/u075_.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,-0.0015312
-1.9655,-0.015598
-1.9246,-0.022389
-1.8836,-0.024392
-1.8427,-0.024758
-1.8017,-0.023343
-1.7608,-0.013953
-1.7198,-0.0039717
-1.6789,-0.013336
-1.6379,-0.017373
-1.597,-0.020564
-1.556,-0.020186
-1.5151,-0.024087
-1.4741,-0.016863
-1.4332,-0.010494
-1.3922,-0.0087885
-1.3513,-0.018372
-1.3103,-0.019533
-1.2694,-0.022679
-1.2284,-0.022388
-1.1875,-0.02918
-1.1466,-0.031075
-1.1056,-0.028692
-1.0647,-0.028708
-1.0237,-0.032423
-0.98276,-0.032902
-0.94181,-0.029695
-0.90086,-0.03309
-0.85991,-0.040232
-0.81896,-0.042178
-0.77802,-0.040887
-0.73707,-0.041126
-0.69612,-0.041345
-0.65517,-0.04004
-0.61422,-0.041473
-0.57327,-0.049268
-0.53233,-0.05363
-0.49138,-0.059865
-0.45043,-0.062792
-0.40948,-0.06986
-0.36853,-0.063925
-0.32758,-0.058983
-0.28664,-0.062033
-0.24569,-0.072081
-0.20474,-0.076589
-0.16379,-0.071494
-0.12284,-0.071175
-0.081894,-0.075443
-0.040945,-0.075925
3.1184e-06,-0.075392
0.040952,-0.07467
0.0819,-0.069733
0.12285,-0.067067
0.1638,-0.068093
0.20475,-0.072286
0.24569,-0.069087
0.28664,-0.059437
0.32759,-0.054942
0.36854,-0.052849
0.40949,-0.049623
0.45044,-0.044648
0.49138,-0.039489
0.53233,-0.038113
0.57328,-0.035499
0.61423,-0.030877
0.65518,-0.030918
0.69613,-0.029681
0.73707,-0.02605
0.77802,-0.022553
0.81897,-0.020038
0.85992,-0.01717
0.90087,-0.016023
0.94182,-0.0091826
0.98276,-0.007067
1.0237,-0.009561
1.0647,-0.0061368
1.1056,-0.0046273
1.1466,-0.0017458
1.1875,-0.0017768
1.2285,-0.0050354
1.2694,-0.0010729
1.3104,-0.00075918
1.3513,0.0017554
1.3922,0.00011793
1.4332,-0.0019655
1.4741,-0.0023528
1.5151,-0.010885
1.556,-0.0033115
1.597,-0.0074757
1.6379,0.00097315
1.6789,-0.00072209
1.7198,0.0059648
1.7608,0.011825
1.8017,0.011956
1.8427,0.0098841
1.8836,0.00019466
1.9246,-0.021185
1.9655,-0.021645
2.0065,-0.022078
2.0474,-0.018327
2.0884,-0.0076641
2.1293,-0.0079653
2.1703,-0.0005921
2.2112,0.0056269
2.2522,0.0017139
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u175.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,5.2358e-05
-1.9655,-0.0019059
-1.9246,-0.0041909
-1.8836,-0.0048409
-1.8427,-0.0051496
-1.8017,0.0017182
-1.7608,0.0046976
-1.7198,0.0066556
-1.6789,-0.0041196
-1.6379,-0.002813
-1.597,0.0030531
-1.556,0.0054092
-1.5151,0.008717
-1.4741,0.0083586
-1.4332,0.0014482
-1.3922,0.010084
-1.3513,0.032285
-1.3103,0.034889
-1.2694,0.025794
-1.2284,0.024307
-1.1875,0.03248
-1.1466,0.040803
-1.1056,0.04251
-1.0647,0.048776
-1.0237,0.047914
-0.98276,0.048025
-0.94181,0.051188
-0.90086,0.051246
-0.85991,0.050423
-0.81896,0.050439
-0.77802,0.056034
-0.73707,0.066642
-0.69612,0.072749
-0.65517,0.07276
-0.61422,0.088322
-0.57327,0.1077
-0.53233,0.11589
-0.49138,0.12667
-0.45043,0.13616
-0.40948,0.14592
-0.36853,0.14911
-0.32758,0.15558
-0.28664,0.16119
-0.24569,0.16429
-0.20474,0.16842
-0.16379,0.18292
-0.12284,0.18155
-0.081894,0.17173
-0.040945,0.18251
3.1184e-06,0.19254
0.040952,0.19549
0.0819,0.19096
0.12285,0.18856
0.1638,0.19492
0.20475,0.19058
0.24569,0.18126
0.28664,0.17357
0.32759,0.14874
0.36854,0.14175
0.40949,0.14339
0.45044,0.12983
0.49138,0.12079
0.53233,0.11411
0.57328,0.10327
0.61423,0.10334
0.65518,0.095438
0.69613,0.079635
0.73707,0.07191
0.77802,0.072327
0.81897,0.071933
0.85992,0.066188
0.90087,0.070399
0.94182,0.070203
0.98276,0.067433
1.0237,0.067591
1.0647,0.064078
1.1056,0.057572
1.1466,0.051872
1.1875,0.044963
1.2285,0.048745
1.2694,0.051447
1.3104,0.035138
1.3513,0.018098
1.3922,0.0028859
1.4332,-0.0025059
1.4741,-0.0064937
1.5151,-0.004925
1.556,0.003407
1.597,0.014996
1.6379,0.011006
1.6789,0.012985
1.7198,0.025102
1.7608,0.03339
1.8017,0.04153
1.8427,0.031737
1.8836,0.018738
1.9246,-0.0069319
1.9655,-0.010217
2.0065,-0.011163
2.0474,-0.018905
2.0884,-0.014397
2.1293,-0.0069215
2.1703,0.0043034
2.2112,0.0056826
2.2522,0.0020003
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u205.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,0.00030566
-1.9655,0.00091412
-1.9246,0.0046453
-1.8836,0.0060622
-1.8427,0.0092605
-1.8017,0.011755
-1.7608,0.011115
-1.7198,0.0076359
-1.6789,-0.005009
-1.6379,-0.0036043
-1.597,-0.0038074
-1.556,-0.0066518
-1.5151,0.0026351
-1.4741,0.014642
-1.4332,0.016343
-1.3922,0.02729
-1.3513,0.034341
-1.3103,0.042921
-1.2694,0.04347
-1.2284,0.053657
-1.1875,0.065732
-1.1466,0.072547
-1.1056,0.080886
-1.0647,0.078806
-1.0237,0.087778
-0.98276,0.099726
-0.94181,0.10598
-0.90086,0.11436
-0.85991,0.12971
-0.81896,0.14699
-0.77802,0.1694
-0.73707,0.17011
-0.69612,0.20867
-0.65517,0.24952
-0.61422,0.28027
-0.57327,0.32919
-0.53233,0.36532
-0.49138,0.39841
-0.45043,0.4307
-0.40948,0.44904
-0.36853,0.47859
-0.32758,0.69899
-0.28664,1.12
-0.24569,1.3135
-0.20474,1.3387
-0.16379,1.3524
-0.12284,1.3452
-0.081894,1.3346
-0.040945,1.3306
3.1184e-06,1.3236
0.040952,1.3269
0.0819,1.3365
0.12285,1.3453
0.1638,1.3631
0.20475,1.3729
0.24569,1.3898
0.28664,1.3694
0.32759,1.2715
0.36854,0.92416
0.40949,0.60736
0.45044,0.4947
0.49138,0.46426
0.53233,0.44054
0.57328,0.42738
0.61423,0.41184
0.65518,0.37371
0.69613,0.34464
0.73707,0.32105
0.77802,0.28607
0.81897,0.24261
0.85992,0.20456
0.90087,0.1873
0.94182,0.16048
0.98276,0.13419
1.0237,0.11727
1.0647,0.10275
1.1056,0.092288
1.1466,0.08893
1.1875,0.079206
1.2285,0.079333
1.2694,0.074306
1.3104,0.052498
1.3513,0.022005
1.3922,0.0012854
1.4332,-0.0071543
1.4741,-0.0037121
1.5151,0.00073621
1.556,0.0062586
1.597,0.021194
1.6379,0.019688
1.6789,0.0083059
1.7198,0.027259
1.7608,0.056007
1.8017,0.0655
1.8427,0.05289
1.8836,0.016487
1.9246,-0.014206
1.9655,-0.019756
2.0065,-0.019505
2.0474,-0.02356
2.0884,-0.015108
2.1293,-0.0069405
2.1703,0.004534
2.2112,0.0053735
2.2522,0.0017873
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u245.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,-0.0018605
-1.9655,-0.012321
-1.9246,-0.01669
-1.8836,-0.019238
-1.8427,-0.018221
-1.8017,-0.016998
-1.7608,-0.013273
-1.7198,-0.0035767
-1.6789,-0.0084375
-1.6379,-0.0085269
-1.597,-0.0059455
-1.556,-0.00033939
-1.5151,0.0022221
-1.4741,-0.0098287
-1.4332,-0.016104
-1.3922,-0.012247
-1.3513,-0.0077906
-1.3103,-0.0035641
-1.2694,-0.007489
-1.2284,-0.01172
-1.1875,-0.012718
-1.1466,-0.010967
-1.1056,-0.010648
-1.0647,-0.0037656
-1.0237,-0.00015962
-0.98276,0.0016553
-0.94181,0.00076626
-0.90086,0.0032577
-0.85991,0.0068488
-0.81896,0.0063246
-0.77802,0.0075368
-0.73707,0.0016703
-0.69612,0.0079496
-0.65517,0.0039103
-0.61422,0.00016819
-0.57327,-0.0011769
-0.53233,-0.0018781
-0.49138,0.0012842
-0.45043,0.025797
-0.40948,0.13399
-0.36853,1.9476
-0.32758,3.2959
-0.28664,3.4672
-0.24569,3.4256
-0.20474,3.3673
-0.16379,3.3084
-0.12284,3.2677
-0.081894,3.2209
-0.040945,3.2269
3.1184e-06,3.2189
0.040952,3.2289
0.0819,3.2579
0.12285,3.3031
0.1638,3.3651
0.20475,3.4154
0.24569,3.4735
0.28664,3.5193
0.32759,3.5565
0.36854,2.5625
0.40949,0.75175
0.45044,0.071516
0.49138,0.014848
0.53233,0.0052623
0.57328,0.0036278
0.61423,0.0044029
0.65518,0.0062938
0.69613,0.0042138
0.73707,0.00090313
0.77802,-0.00067198
0.81897,-0.0063752
0.85992,-0.0016087
0.90087,-0.0016938
0.94182,-0.0028056
0.98276,0.0005998
1.0237,0.00014258
1.0647,0.00039139
1.1056,0.0026575
1.1466,0.0038294
1.1875,0.002136
1.2285,0.0028811
1.2694,0.0054463
1.3104,-0.0036127
1.3513,-0.0074954
1.3922,-0.0041401
1.4332,0.00049219
1.4741,-0.0060882
1.5151,-0.0082622
1.556,-0.0025384
1.597,0.012038
1.6379,0.011958
1.6789,0.0052532
1.7198,0.0096144
1.7608,0.010908
1.8017,0.015059
1.8427,0.013668
1.8836,-0.0061624
1.9246,-0.013241
1.9655,-0.014302
2.0065,-0.013121
2.0474,-0.01073
2.0884,-0.0016788
2.1293,-0.001302
2.1703,0.0019329
2.2112,0.0058223
2.2522,0.0015778
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u275.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,-0.000422
-1.9655,-0.0089589
-1.9246,-0.014592
-1.8836,-0.014328
-1.8427,-0.014867
-1.8017,-0.015099
-1.7608,-0.0087892
-1.7198,-0.004076
-1.6789,-0.0096585
-1.6379,-0.010905
-1.597,-0.0092022
-1.556,-0.001467
-1.5151,0.0019955
-1.4741,-0.0044645
-1.4332,-0.0057975
-1.3922,-0.0069076
-1.3513,-0.0073505
-1.3103,-0.0014571
-1.2694,-0.0014104
-1.2284,-0.0072295
-1.1875,-0.010134
-1.1466,-0.010061
-1.1056,-0.011489
-1.0647,-0.0049102
-1.0237,-0.010416
-0.98276,-0.0090455
-0.94181,-0.0039394
-0.90086,-0.0028127
-0.85991,0.0024618
-0.81896,0.0049068
-0.77802,0.0082536
-0.73707,0.0080857
-0.69612,0.0062414
-0.65517,0.0036773
-0.61422,0.0016044
-0.57327,0.0022321
-0.53233,0.0014418
-0.49138,-0.0044742
-0.45043,0.0091487
-0.40948,0.18639
-0.36853,1.9038
-0.32758,2.9065
-0.28664,2.9574
-0.24569,2.8917
-0.20474,2.8457
-0.16379,2.8106
-0.12284,2.78
-0.081894,2.7511
-0.040945,2.7467
3.1184e-06,2.7428
0.040952,2.7533
0.0819,2.763
0.12285,2.7918
0.1638,2.8385
0.20475,2.8896
0.24569,2.9433
0.28664,2.9937
0.32759,3.0037
0.36854,2.0891
0.40949,0.59441
0.45044,0.05703
0.49138,0.0093555
0.53233,0.0038913
0.57328,0.0033968
0.61423,0.0021686
0.65518,-2.0354e-06
0.69613,-0.0028281
0.73707,-0.0056127
0.77802,-0.0049319
0.81897,-0.0023741
0.85992,-0.00099519
0.90087,0.0012958
0.94182,-0.0018056
0.98276,-0.0010535
1.0237,0.0026064
1.0647,0.0038568
1.1056,0.0034083
1.1466,0.0059151
1.1875,0.0033766
1.2285,0.0034161
1.2694,0.0044916
1.3104,0.0020008
1.3513,-0.00045497
1.3922,-0.0050895
1.4332,-0.0062478
1.4741,-0.0031935
1.5151,-0.0012825
1.556,0.0054356
1.597,0.010224
1.6379,0.0018067
1.6789,-0.0020721
1.7198,0.0034772
1.7608,0.0091123
1.8017,0.014158
1.8427,0.013203
1.8836,-0.0032806
1.9246,-0.014384
1.9655,-0.010174
2.0065,-0.011909
2.0474,-0.017518
2.0884,-0.010219
2.1293,-0.0022663
2.1703,-9.488e-05
2.2112,0.0049593
2.2522,0.0016993
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u375.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,-0.00093919
-1.9655,-0.0094943
-1.9246,-0.011975
-1.8836,-0.015075
-1.8427,-0.012568
-1.8017,-0.0090431
-1.7608,-0.0086994
-1.7198,-0.0032969
-1.6789,-0.0093134
-1.6379,-0.011693
-1.597,-0.012552
-1.556,-0.010122
-1.5151,-0.0060623
-1.4741,-0.0076239
-1.4332,-0.011366
-1.3922,-0.01461
-1.3513,-0.0066156
-1.3103,-0.0075644
-1.2694,-0.0098817
-1.2284,-0.012777
-1.1875,-0.015011
-1.1466,-0.016348
-1.1056,-0.016277
-1.0647,-0.013345
-1.0237,-0.012987
-0.98276,-0.014491
-0.94181,-0.017022
-0.90086,-0.015644
-0.85991,-0.012912
-0.81896,-0.012319
-0.77802,-0.015037
-0.73707,-0.013526
-0.69612,-0.012385
-0.65517,-0.011115
-0.61422,-0.010392
-0.57327,-0.0094361
-0.53233,-0.0083495
-0.49138,-0.010771
-0.45043,-0.0068117
-0.40948,0.061341
-0.36853,0.36364
-0.32758,0.59245
-0.28664,0.64439
-0.24569,0.64963
-0.20474,0.65135
-0.16379,0.65053
-0.12284,0.64817
-0.081894,0.63305
-0.040945,0.64068
3.1184e-06,0.62334
0.040952,0.61992
0.0819,0.62755
0.12285,0.63459
0.1638,0.657
0.20475,0.67357
0.24569,0.6895
0.28664,0.68746
0.32759,0.65806
0.36854,0.49369
0.40949,0.21675
0.45044,0.03135
0.49138,-0.0049683
0.53233,-0.0081968
0.57328,-0.0097534
0.61423,-0.006797
0.65518,-0.011544
0.69613,-0.011967
0.73707,-0.0094659
0.77802,-0.0076145
0.81897,-0.0073416
0.85992,-0.0055814
0.90087,-0.010586
0.94182,-0.0067713
0.98276,-0.0028719
1.0237,-0.0055362
1.0647,-0.0065269
1.1056,-0.0064395
1.1466,-0.006549
1.1875,-0.0061936
1.2285,-0.0043362
1.2694,-0.0039831
1.3104,-0.0065453
1.3513,-0.0012198
1.3922,5.2326e-05
1.4332,-0.0011152
1.4741,-0.0012985
1.5151,0.010205
1.556,0.0044283
1.597,0.0058587
1.6379,0.011134
1.6789,0.0018055
1.7198,0.0053142
1.7608,0.010247
1.8017,0.010392
1.8427,0.0097225
1.8836,0.004419
1.9246,-0.012854
1.9655,-0.012625
2.0065,-0.015437
2.0474,-0.02081
2.0884,-0.0093954
2.1293,0.00016627
2.1703,-0.00068573
2.2112,0.0060303
2.2522,0.0020434
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u525.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,-0.0015604
-1.9655,-0.019596
-1.9246,-0.03347
-1.8836,-0.042581
-1.8427,-0.04334
-1.8017,-0.044835
-1.7608,-0.028142
-1.7198,-0.014113
-1.6789,-0.016752
-1.6379,-0.024676
-1.597,-0.032343
-1.556,-0.03418
-1.5151,-0.050136
-1.4741,-0.035301
-1.4332,-0.022237
-1.3922,-0.033978
-1.3513,-0.064246
-1.3103,-0.07539
-1.2694,-0.077215
-1.2284,-0.083914
-1.1875,-0.090073
-1.1466,-0.093559
-1.1056,-0.094896
-1.0647,-0.10171
-1.0237,-0.10526
-0.98276,-0.10757
-0.94181,-0.11039
-0.90086,-0.11691
-0.85991,-0.1268
-0.81896,-0.13586
-0.77802,-0.14933
-0.73707,-0.16034
-0.69612,-0.16864
-0.65517,-0.18071
-0.61422,-0.18779
-0.57327,-0.19399
-0.53233,-0.19018
-0.49138,-0.19147
-0.45043,-0.21095
-0.40948,-0.21725
-0.36853,-0.21854
-0.32758,-0.22821
-0.28664,-0.23587
-0.24569,-0.23871
-0.20474,-0.23784
-0.16379,-0.24135
-0.12284,-0.24402
-0.081894,-0.24317
-0.040945,-0.23153
3.1184e-06,-0.2184
0.040952,-0.22139
0.0819,-0.22714
0.12285,-0.2324
0.1638,-0.23445
0.20475,-0.22283
0.24569,-0.21247
0.28664,-0.19939
0.32759,-0.17309
0.36854,-0.16058
0.40949,-0.16957
0.45044,-0.17074
0.49138,-0.15908
0.53233,-0.14546
0.57328,-0.1449
0.61423,-0.13725
0.65518,-0.12885
0.69613,-0.11919
0.73707,-0.11615
0.77802,-0.10584
0.81897,-0.096627
0.85992,-0.093589
0.90087,-0.084233
0.94182,-0.082174
0.98276,-0.078066
1.0237,-0.074803
1.0647,-0.066965
1.1056,-0.059048
1.1466,-0.054428
1.1875,-0.050719
1.2285,-0.049583
1.2694,-0.048567
1.3104,-0.031492
1.3513,-0.0044338
1.3922,0.002076
1.4332,-0.00086868
1.4741,-0.0026342
1.5151,-0.0056333
1.556,-0.0053574
1.597,0.0028372
1.6379,0.0043555
1.6789,0.00039392
1.7198,-0.0013354
1.7608,-0.0031523
1.8017,-0.0097395
1.8427,-0.0061653
1.8836,-0.011378
1.9246,-0.0090971
1.9655,-0.010063
2.0065,-0.014673
2.0474,-0.019908
2.0884,-0.0092089
2.1293,-0.0057633
2.1703,0.0026578
2.2112,0.0047402
2.2522,0.0016844
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u725.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,-0.0012734
-1.9655,-0.011376
-1.9246,-0.017094
-1.8836,-0.017122
-1.8427,-0.017472
-1.8017,-0.022831
-1.7608,-0.016822
-1.7198,-0.0032309
-1.6789,-0.010541
-1.6379,-0.0083035
-1.597,-0.0071419
-1.556,-0.0076896
-1.5151,-0.0081451
-1.4741,-0.0073493
-1.4332,-0.0056052
-1.3922,-0.0022541
-1.3513,-0.0026413
-1.3103,-0.00055513
-1.2694,0.0028552
-1.2284,-0.0016687
-1.1875,-0.013849
-1.1466,-0.010139
-1.1056,-0.0065776
-1.0647,-0.01154
-1.0237,-0.0092926
-0.98276,-0.0080899
-0.94181,-0.0092434
-0.90086,-0.0097949
-0.85991,-0.0091123
-0.81896,-0.0096877
-0.77802,-0.0157
-0.73707,-0.016348
-0.69612,-0.020407
-0.65517,-0.022254
-0.61422,-0.020571
-0.57327,-0.024604
-0.53233,-0.025826
-0.49138,-0.02123
-0.45043,-0.016198
-0.40948,-0.020719
-0.36853,-0.026581
-0.32758,-0.032459
-0.28664,-0.0341
-0.24569,-0.03551
-0.20474,-0.03123
-0.16379,-0.033441
-0.12284,-0.025998
-0.081894,-0.022952
-0.040945,-0.033015
3.1184e-06,-0.036806
0.040952,-0.032161
0.0819,-0.029033
0.12285,-0.022804
0.1638,-0.021857
0.20475,-0.019412
0.24569,-0.018642
0.28664,-0.019588
0.32759,-0.019562
0.36854,-0.017131
0.40949,-0.015784
0.45044,-0.011757
0.49138,-0.0045676
0.53233,-0.00026862
0.57328,-0.0058665
0.61423,-0.0041266
0.65518,-0.005358
0.69613,-0.0059941
0.73707,0.00049697
0.77802,0.0014468
0.81897,-0.00084703
0.85992,-0.0034907
0.90087,-0.00028615
0.94182,0.0050045
0.98276,0.0076326
1.0237,0.011226
1.0647,0.0084572
1.1056,0.0073798
1.1466,0.0091814
1.1875,0.0091042
1.2285,0.0062223
1.2694,0.0078038
1.3104,0.0036944
1.3513,0.0042424
1.3922,-0.0014973
1.4332,-0.0080572
1.4741,-0.0058186
1.5151,-0.0010632
1.556,0.0051669
1.597,0.016167
1.6379,0.014411
1.6789,0.0077003
1.7198,0.011225
1.7608,0.020225
1.8017,0.021416
1.8427,0.023546
1.8836,0.012079
1.9246,-0.016232
1.9655,-0.013835
2.0065,-0.011578
2.0474,-0.018083
2.0884,-0.015939
2.1293,-0.0021127
2.1703,0.004126
2.2112,0.0056815
2.2522,0.0017599
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> data/u_t.csv <==
t,u
0,0.081029
25,0.084819
50,0.072553
75,0.06917
100,0.060653
125,0.058437
150,0.053469
175,0.62816
185,1.3315
195,1.6441
200,1.7926
205,1.7729
215,3.4807
225,3.1421
235,3.8079
245,4.0959
250,4.1126
255,3.941
265,3.7775
275,3.5717
300,2.8557
325,2.1832
350,1.6292
375,1.2191



==> data/u_t_dashed.csv <==
t,u
375,1.2191
400,0.8809
425,0.62393
435,0.5321
445,0.477
450,0.46836
455,0.4331
465,0.40018
475,0.36342
500,0.2755
525,0.2388
550,0.21765
575,0.16704
600,0.1355
625,0.12412
650,0.1098
675,0.10667
700,0.088955
725,0.086004


==> data/u_t_dashed_new.csv <==
t,u
375,1.0624841
400,0.69390786
425,0.33016419
435,0.25593278
445,0.1682267
450,0.13548231
455,0.11246715
465,0.095302261
475,0.066313989
500,0.026764814
525,0.011928687
550,0.014092026
575,0.010635318
600,0.00793245
625,0.023404932
650,0.022123193
675,0.022374108
700,0.016320975
725,0.024339924


==> data/u_t_new.csv <==
t,u
0,0.014722305
25,0.014706956
50,0.010544712
75,0.006702531
100,0.004869391
125,0.00456399
150,0.017614534
175,0.076582909
185,0.23166858
195,0.95371115
200,1.7264247
205,1.7844579
215,3.1779459
225,3.1154726
235,3.8210564
245,3.9749234
250,3.9671352
255,3.8801215
265,3.7851398
275,3.5487075
300,2.7680683
325,2.1029079
350,1.4941278
375,1.0624841


==> figures/u075.csv <==
y,u
-27.435,00
-27.026,00
-26.616,00
-26.207,00
-25.797,00
-25.388,00
-24.978,00
-24.569,00
-2.416,00
-2.375,00
-23.341,00
-22.931,00
-22.522,00
-22.112,00
-21.703,00
-21.293,00
-20.884,00
-20.474,00
-2.0065,-0.0015312
-1.9655,-0.015598
-1.9246,-0.022389
-1.8836,-0.024392
-1.8427,-0.024758
-1.8017,-0.023343
-1.7608,-0.013953
-1.7198,-0.0039717
-1.6789,-0.013336
-1.6379,-0.017373
-1.597,-0.020564
-1.556,-0.020186
-1.5151,-0.024087
-1.4741,-0.016863
-1.4332,-0.010494
-1.3922,-0.0087885
-1.3513,-0.018372
-1.3103,-0.019533
-1.2694,-0.022679
-1.2284,-0.022388
-1.1875,-0.02918
-1.1466,-0.031075
-1.1056,-0.028692
-1.0647,-0.028708
-1.0237,-0.032423
-0.98276,-0.032902
-0.94181,-0.029695
-0.90086,-0.03309
-0.85991,-0.040232
-0.81896,-0.042178
-0.77802,-0.040887
-0.73707,-0.041126
-0.69612,-0.041345
-0.65517,-0.04004
-0.61422,-0.041473
-0.57327,-0.049268
-0.53233,-0.05363
-0.49138,-0.059865
-0.45043,-0.062792
-0.40948,-0.06986
-0.36853,-0.063925
-0.32758,-0.058983
-0.28664,-0.062033
-0.24569,-0.072081
-0.20474,-0.076589
-0.16379,-0.071494
-0.12284,-0.071175
-0.081894,-0.075443
-0.040945,-0.075925
3.1184e-06,-0.075392
0.040952,-0.07467
0.0819,-0.069733
0.12285,-0.067067
0.1638,-0.068093
0.20475,-0.072286
0.24569,-0.069087
0.28664,-0.059437
0.32759,-0.054942
0.36854,-0.052849
0.40949,-0.049623
0.45044,-0.044648
0.49138,-0.039489
0.53233,-0.038113
0.57328,-0.035499
0.61423,-0.030877
0.65518,-0.030918
0.69613,-0.029681
0.73707,-0.02605
0.77802,-0.022553
0.81897,-0.020038
0.85992,-0.01717
0.90087,-0.016023
0.94182,-0.0091826
0.98276,-0.007067
1.0237,-0.009561
1.0647,-0.0061368
1.1056,-0.0046273
1.1466,-0.0017458
1.1875,-0.0017768
1.2285,-0.0050354
1.2694,-0.0010729
1.3104,-0.00075918
1.3513,0.0017554
1.3922,0.00011793
1.4332,-0.0019655
1.4741,-0.0023528
1.5151,-0.010885
1.556,-0.0033115
1.597,-0.0074757
1.6379,0.00097315
1.6789,-0.00072209
1.7198,0.0059648
1.7608,0.011825
1.8017,0.011956
1.8427,0.0098841
1.8836,0.00019466
1.9246,-0.021185
1.9655,-0.021645
2.0065,-0.022078
2.0474,-0.018327
2.0884,-0.0076641
2.1293,-0.0079653
2.1703,-0.0005921
2.2112,0.0056269
2.2522,0.0017139
22.931,00
23.341,00
2.375,00
2.416,00
24.569,00
24.979,00
25.388,00
25.798,00
26.207,00
26.616,00
27.026,00


==> v_vel_t740.tikz <==
\begin{tikzpicture}
        \node[anchor=south west,inner sep=0] at (1,0)
	{ \includegraphics[width=0.95\linewidth]{figures/fig_01_pinhole13_phase_740.eps}};
  
  \node[rotate=90] at (3.28, 5.25) {orifice};

\end{tikzpicture}
